A Data-driven Heavy-Metal Scenario for Ultra-High-Energy Cosmic Rays

The mass composition of ultra-high-energy cosmic rays (UHECRs) is usually inferred from the depth of the shower maximum ($X_{\rm{max}}$) of cosmic-ray showers, which is only ambiguously determined by modern hadronic interaction models. We present a data-driven interpretation of UHECRs, the heavy-metal scenario, which assumes pure iron nuclei above $10^{19.6}$ eV ($\approx 40$ EeV) as the heaviest observed mass composition and introduces a global shift in the $X_{\rm{max}}$ scale predicted by the two hadronic interaction models QGSJet II-04 and Sibyll 2.3d. We investigate the consequences of the proposed mass-composition model based on the obtained shifts in the $X_{\rm{max}}$ values, which naturally lead to a heavier mass composition of UHECRs than conventionally assumed. We explore the consequences of our model on the energy evolution of relative fractions of primary species, consequently decomposed energy spectrum, hadronic-interaction studies and the arrival directions of UHECRs. We show that within this scenario, presented recently in Vicha et al 2025 ApJL 986 L34, the cosmic-ray measurements can be interpreted in a more consistent way.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

